Photometric redshifts with machine learning, lights and shadows on a complex data science use case

The current role of data-driven science is constantly increasing its importance within Astrophysics, due to the huge amount of multi-wavelength data collected every day, characterized by complex and high-volume information requiring efficient and as much as possible automated exploration tools. Furthermore, to accomplish main and legacy science objectives of future or incoming large and deep survey projects, such as JWST, LSST and Euclid, a crucial role is played by an accurate estimation of photometric redshifts, whose knowledge would permit the detection and analysis of extended and peculiar sources by disentangling low-z from high-z sources and would contribute to solve the modern cosmological discrepancies. The recent photometric redshift data challenges, organized within several survey projects, like LSST and Euclid, pushed the exploitation of multi-wavelength and multi-dimensional data observed or ad hoc simulated to improve and optimize the photometric redshifts prediction and statistical characterization based on both SED template fitting and machine learning methodologies. But they also provided a new impetus in the investigation on hybrid and deep learning techniques, aimed at conjugating the positive peculiarities of different methodologies, thus optimizing the estimation accuracy and maximizing the photometric range coverage, particularly important in the high-z regime, where the spectroscopic ground truth is poorly available. In such a context we summarize what learned and proposed in more than a decade of research.

==> answer.txt <==
PRIVATE TO THE EDITOR

Dear Didier,
following your precious suggestion we rearranged the section three of the paper adding also the final remarks for each subsection.
We also clarified the final aim of the work at the end of the introduction.
We also tried to satisfy the detailed review report.
According to your comment we think that now the paper is much more improved. 
thanks again,

Stefano on behalf of the authors


******************************************************************


The authors would like to thank the anonymous referee for all the useful suggestions that allowed us to improve the paper.
Please, find below some details about our answers to all underlined points. 

> My main concerns about this paper are high level issues and not details. 
>  1. It is not clear whom the paper is written for and what one would expect to
> take away fro it. The paper is not written for astronomers who want to educate
> themselves about different ML techniques and their application since it lacks
> description of the concepts. It is also not written for advance researchers in
> the topic as the descriptions that follow each ML topic is at a low level and
> often random.

ANSWER:
at the end of the introduction we added a sentence to clarify this aspect.

>  2. The paper moves from one topic to another without finishing the
> discussions. It is not clear why the authors suddenly choose to concentrate on
> one aspect of the photometric redshift data than another. It lacks
> cohesiveness and aim.

ANSWER:
As now cleared in the additional paragraph at the end of the introduction, we tried to highlight all main open problems in the field that we faced along our study. Most of them are basically involving a critical analysis of the photometric parameter space contribution to the photo-z reliability, which in fact, have been enclosed in the core section (Sec. 3) of the manuscript.
We tried to add more concluding remarks at the end of each sub-section, in order to make more helpful our considerations for the interested reader.

>  3. I am not sure what is original in this paper. It uses figures from
> literature without even discussing individual figures. The comparison between
> different ML techniques is superficial and not quantitative. We don’t really
> learn much about many of the figures and the authors suffice to a single
> mention of the figures without connecting it to the rest of the text.

ANSWER:
Main topic and contents of this work have been preliminary agreed with the Editor. As also underlined in the abstract and now at the end of the introduction, The paper is not focused on any original work, neither is a review on the field, but just a summary of a decade of related work we performed in the field. We limited our critical analysis to those aspects we considered as the most relevant when approaching the photo-z prediction in the context of large survey projects. 

>  4. Even at a low level, description of the ML techniques are incomplete and
> in some cases misleading.

ANSWER:
Again, as already mentioned in the abstract and now cleared in the final part of the introduction, this is not a review on the field, neither a textbook on machine learning. As we remarked, this work is aimed at astrophysicists already familiar with ML. Since the work was structured as a summary of what we considered as the most relevant aspects to be discussed, whenever any ML method was mentioned, we considered more than sufficient to include a proper list of related references. By the way, in some cases, we followed your suggestion by spending few words to describe some models and techniques (for instance MLPQNA, SOM and Deep Learning).

>  5. The paper lacks an organized structure and an overall aim. The authors
> need to decide about the aim of the paper and what they plan to convey to the
> reader. Then, decide about the structure. I would personally divide it to
> different subsections, each discussing a ML technique and its application to
> the data. This involves a major overhaul of the paper and analysis of the data
> etc. I am not asking the authors to do this but at least decide about a focus
> for the paper and a more structured approach.

ANSWER:
Thanks to the referee's comment, we agreed with the suggestion and tried to follow it by partially reconstructing the most long section 3, now divided in more sub-sections, more focused on specific aspects. We believe that now the paper is more readable and easy to follow.

>  6. The paper needs to be read specifically for correcting the English in
> places. I picked a few but there are more. This is of lesser importance at
> this stage.

ANSWER:
We corrected all the spotted sentences, plus some additional parts.

>  I apologize for the delay in submitting my report. One reason was to try to
> work out as how to relate different parts of the paper and to understand the
> overall aim of the article.
> My comments follow in the order they appear in the text.


> Introduction:

> WFIRST is now referred to Roman Space Telescope

ANSWER:
corrected

> Photometric space P^N – Please define what P and N are

ANSWER:
it was a remnant of a removed paragraph, we removed P^N 

> ...is complex, depending on many...

ANSWER:
corrected

>  It is not clear what the authors mean by “evolutionary age”. Large Scale
> Structure is another factor affecting redshifts.

ANSWER:
it was a typo (stage), corrected and added the large scale structure

> At a very rough approximation -> In the first approximation

ANSWER:
corrected

>  When discussing “Empirical Methods” the authors need to introduce “Machine
> Learning” and mention that this leads to using machine learning techniques.
> The Machine Learning suddenly appears in the next paragraph without any
> introduction.

ANSWER:
rephrased

>  Please refrain from using capital Z as redshift (this conventionally stands
> for metallicity). Please use small “z” when referring to redshift.

ANSWER:
corrected across the whole paper

> Section 2:

> Have to match specific requirements -> need to meet specific requirements

ANSWER:
corrected

>  Therefore, the error of the phot-z estimation -> Therefore, the error
> associated with photometric redshift measurements ... with the lensing
> calibration being very sensitive to...

ANSWER:
corrected

> ...photometric redshifts in astrophysics

ANSWER:
corrected

> Section 2.1:

>  The first sentence in this section is complicated to follow. There are easier
> and more straightforward ways to say what is expressed in this sentence.

ANSWER:
rephrased

>  The second sentence is too long. Would be better to split it into parts
> depending on what we refer to here. Maybe these could be numbered each
> corresponding to a given machine learning method.

ANSWER:
rephrased and split into a item list

> An important weak point -> a weakness of these methods is...

ANSWER:
corrected

>  Along the same sentence, it is not that they “do not cope well”. Training
> data with missing data points often biases the training of the method.

ANSWER:
rephrased

> Whereas possible -> wherever possible

ANSWER:
corrected

>  In general, I find this subsection a bit unfocused. If the authors plan to
> explain different aspects of data and bias, error etc, it would be better to
> just explain this. The section seems to be a mixture of ML methods as well as
> missing data points, bias etc. As it is, it is hard to see what the aim of
> this subsection is.

ANSWER:
we rephrased the beginning of the section, we hope that this helps

> Please define PAUS.

ANSWER:
defined

>  Please elaborate briefly on “Delight”. Not all readers will be familiar with
> these.

ANSWER:
done

> I don’t understand the following sentence:
>  “The outliers induced by narrow-band filters could be an important cause of
> wrong phot-z prediction.”

ANSWER:
rephrased

> Section 2.3:

> “Optical spectroscopic data are needed not only to calculate redshifts...”
>  This is not just the “optical spectroscopic data” but any kind of
> spectroscopic data (including infrared). Also, the main aspect of using the
> spectroscopic data is to do the calibration for the photometric redshifts. I
> don’t know how the SFR and mass measurements are done using the spectroscopic
> data, unless indirectly.

ANSWER:
we removed "optical" and added a further reference for SFR

> Section 2.4:

> “...methods naturally arisen” -> “...methods is naturally needed”

ANSWER:
corrected

> “There are a lot of studies” -> “There are many studies”

ANSWER:
corrected

>  In this section there is too much unnecessary discussion of the use of the
> probability density function and how that is needed to measure the photometric
> redshifts. This is not because we need more redshift measurements but for
> allowing errors in single phot-z measurements to count in the analysis. This
> is not using independent methods to measure redshifts as the title of the
> section implies but to estimate the significance of the errors. I would try to
> make this section more concentrated on using independent phot-z methods and
> comparing results than the obvious aim of building the probability
> distributions.

ANSWER:
we were debating the difference among a point estimation and a PDF. We agree that the use of "single" was misleading for such reason we replaced it with "point estimation"

> Section 3.

> “It is known that some sub-classes of galaxies...”

ANSWER:
corrected

> I don’t understand what the following statement means:
>  “red galaxies produce a precision in estimating their distances at least
> twice as high as that of blue galaxies”

ANSWER:
rephrased

> page 12
>  “...benefits both the overlap among single filter observations and the
> stellar colours across filters.”

ANSWER:
corrected

> How were the outliers defined here?

ANSWER:
added definition

>  Referring to Fig 5, the authors claim: “our models shows a comparable
> result”. What is their model and how was the model developed?

ANSWER:
we added the information concerning the model and we added a reference to the full paper for the model implementation and parameter setting

> Page 14: “no any method” -> none of the methods

ANSWER:
corrected

>  The main problem I encounter in this section while reading it is the lack of
> purpose. The authors jump from subject to subject, from sample to sample and
> from method to method without any cohesive conclusion or aim. The methods used
> are not explained for those who don’t have ML background. The strengths and
> weaknesses are not elaborated on and the figures are not discussed. The
> authors present the figures (in most cases taken from other papers in
> literature) with no discussion. In a way removing some of the figures will not
> affect the content of the article. Very confusing all around.

ANSWER:
we restructured the whole section adding subsections in order to guide the reader towards the discussion. We decided to keep all the figures, since we consider them helpful to make some aspects more clear.

>  Often when summarizing the literature and cross comparing results, it will be
> helpful to have a concluding paragraph to lead the reader as what the final
> conclusion is. This is just left to the reader to decide.

ANSWER:
we followed your suggestion by adding some conclusion remarks to most of the sub-sections.

> Section 3.1

>  This sections is again a mix of different approaches in feature selection
> without explain the techniques. It is not clear who would benefit from reading
> the text in this section. Those who do not know about ML and wish to learn
> about it and its applications, will be disappointed by this section as there
> is no detailed or coherent description of any of the methods. Those who know
> about ML, will not find the material helpful either as it is at a low level.
> It is also not applied to the astronomical data. Therefore, its application is
> not clear either.

ANSWER:
As already answered above, we think that now the re-structured sub-sections of section 3 are more properly focused.

>  One important aspect of dimensionality reduction is to avoid overfitting if
> the number of dimensions is high. Another thing is to choose the feature that
> carries the most information. In dimensional reduction (i.e. PCA), we look for
> the variance and compare the features associated with the largest variance.
> This is most important in selecting the main feature and dropping the ones
> that carry less information. There is no mention of the concepts that are used
> in dimensionality reduction. 

ANSWER:
We rephrased some sentences to define the different possibilities of dimensionality reduction. Since we described the different approaches to dimensionality reduction (most relevant/all relevant) and main classes of feature selection methods (filters, embedded, wrapper), the high level concepts were already well in place. The specific feature selection techniques, whenever mentioned, are mostly related to already well known embedded in the ML model itself (see for instance the Random Forest) or well described in the included references. As already remarked above, both the scope and the limited size of this work were not requiring a full description of the techniques. Furthermore, as now cleared at the end of the introduction, this work was mainly devoted to astrophysicists already familiar with data science techniques.    


> Again, authors talk about the SOM and suffice to
> just providing a reference for that, continuing to go through details. If
> someone knows about the SOM, that person needs more high level material to
> find this section helpful. If someone does not know about the SOM, the rest of
> the description will not be useful and a single reference to the method will
> not suffice. The authors should really decide as for whom they are writing
> this paper.

ANSWER:
We added a paragraph to introduce at high level what is a SOM.

> Section 3.2

>  I don’t understand what this statement means: “photometric redshifts are
> characterized by two main limitations. First, their precision decreases as the
> wavelength increases”. What do they mean by wavelength increase compromising
> the accuracy of photometric redshifts?

ANSWER:
it was a writing mistake. We were referring to "true redshift".

>  Here the authors jump into discussion of deep learning without any
> introduction to that or defining what it is or its capabilities. This then
> follows by a list of references and topics in deep learning that are used.
> Again, someone with knowledge of deep learning will not find the one-sentence
> descriptions useful and those without the knowledge of deep learning will not
> have the background to follow the rest of the subject.

ANSWER:
We added a paragraph introducing deep learning meaning.
